Generative AI for Vision: A Comprehensive Study of Frameworks and Applications

Generative AI is transforming image synthesis, enabling the creation of high-quality, diverse, and photorealistic visuals across industries like design, media, healthcare, and autonomous systems. Advances in techniques such as image-to-image translation, text-to-image generation, domain transfer, and multimodal alignment have broadened the scope of automated visual content creation, supporting a wide spectrum of applications. These advancements are driven by models like Generative Adversarial Networks (GANs), conditional frameworks, and diffusion-based approaches such as Stable Diffusion. This work presents a structured classification of image generation techniques based on the nature of the input, organizing methods by input modalities like noisy vectors, latent representations, and conditional inputs. We explore the principles behind these models, highlight key frameworks including DALL-E, ControlNet, and DeepSeek Janus-Pro, and address challenges such as computational costs, data biases, and output alignment with user intent. By offering this input-centric perspective, this study bridges technical depth with practical insights, providing researchers and practitioners with a comprehensive resource to harness generative AI for real-world applications.

==> readme.txt <==
A simple LaTeX template for the Science-family journals.

v1.0
Copyright (c) 2024 by the American Association for the Advancement of Science, except as noted below. Contact address: science_editors@aaas.org

If you make any modifications to these files - including using the template to write a manuscript - you must rename the file. Do not distribute modified versions with the same file name.


The science_template.zip archive contains the following files:

readme.txt - this file

science_template.tex - the LaTeX template, containing instructions on how to fill it out
science_template.pdf - compiled version of the template, as an example of its appearance

science_template.bib - example bibliography, for use with the template and BibTeX
sciencemag.bst - reference formatting, for use with BibTeX. Based on a version generated in 2021 using the custom-bib package https://ctan.org/pkg/custom-bib .

scicite.sty - style file that provides citation formatting. Contributed by Benny Siegert in 2008, based on cite.sty by Donald Arseneau 1989-2003. Used with permission from Benny Siegert.

example_figure.eps, example_figure.png, example_figure.ps - simple example figure image files, identical except being in three different file formats. These are reproduced from the 2015 version of the mnras package https://ctan.org/pkg/mnras , used with permission from the Royal Astronomical Society.


Change log:

v1.0, July 2024 - initial release, replaces an earlier template called scifile.tex
